AGATA: Performance of $\gamma$-ray tracking and associated algorithms

AGATA is a modern $\gamma$-ray spectrometer for in-beam nuclear structure studies, based on $\gamma$-ray tracking. Since more than a decade, it has been operated performing experimental physics campaigns in different international laboratories (LNL, GSI, GANIL). This paper reviews the obtained results concerning the performances of $\gamma$-ray tracking in AGATA and associated algorithms. We discuss $\gamma$-ray tracking and algorithms developed for AGATA. Then, we present performance results in terms of efficiency and peak-to-total for AGATA. The importance of the high effective angular resolution of $\gamma$-ray tracking arrays is emphasised, e.g. with respect to Doppler correction. Finally, we briefly touch upon the subject of $\gamma$-ray imaging and its connection to $\gamma$-ray tracking.

==> refcommentsEPJAReviewTracking.txt <==

comments

p1l31: "We discus.." is a repeat of previous sentence
* Changed to "...briefly touch upon..." for second occurance

p1l53: corresponded -> resulted in
* Changed

p1r27: Then, it -> It was then
* Changed

p1r49: allowing to reach -> resulting in a
* Chaged

p2l55: The GRETINA tracking code is sometimes referred to as AFT. GT
is not used.
* We refere to it as GT in this paper.

p2r7: you might use "cone clustering"
* We disagree, it is not exactly "cone clustering" that is done so it
* should not be written.

p2r17: (see section 4) <- unnessesary repeat
* Fixed

Fig. 1: legend is too long, more discussion to the text
* Shortened legend and added part of it into text.

p3l13: This is at variance <-- bad English
* We think this is correct, no changes made

p3r17: this effectively depends on how the G4 data is packed
* Added a sentence to clairify how packing has been done
* "Energy depositions were packed within the assumed position
* resolution."

p3r7: " interaction positions" <- remove
* Removed

p3r11: The distorted fields also contribute
* No electric fields in these simulations, only
* gamma transport simulated

"Due to how" <-- bad English, colloquial
* Chaged to "As a consequence of how..."

"This is at variance" <- bad English
* We beleive this to be correct English

p3l43: you might mention that this happens at reather low energies and
might partially explain why back tracking does not work so well
* Added a sentence clarifying that this is mainly at low gamma-ray
* energies at the end of a track. "This happens mainly for low-energy
* \grs, i.e. at the end of a track closer to the photo-electric
* absorption than the resolving power of the PSA. In practice its impact
* is therefor small on the performance of \grt.

p4r44: \sigma_\theta does not appear in the equations above!?
* Clairyfied that \sigma_\theta is a free parameter that is used
* to calculate \sigma_E

"to mock" <- colloquial
* We disagree

p5l13: \sigma_\theta still does not appear in the equations above!?
* It should now be clearer why so is the case

p5l25: physical process -> physical interaction process
* Changed

fig3: needs a reference. This must be simulated data, maybe say so?
modules or ge shell?
* A line stating that it is simulated data and a reference to how
* it was treated added

s6l7: give reference
* No reference to give, it is second order polynomial equation
* with the coefficients fitted to data. 

p6l19: and what was the result? better/worse?
* Added a sentence and references. "The two tracking codes, i.e. OFT
* and GT, perform very similar with a slight advantage at high \gdr\
* multiplicities for OFT and at low \gdr\ multiplicities for
* GT~\cite{Korichi2019,Korichiinprep,lopezagatagretina}"

p6l35: using realistic, packed data from modules or just a ge shell?
* Added ", i.e. using packed simulated data with
* realistic detector geometry" to clairify
  
p7l25: there are different methods for determining the abs effciency.
Which one did you use?

* Added the following sentence to clarify. "Efficiencies were determined
* using both singles measurements corrected for dead time as well as
* coincidence measurements corrected for angular correlations for both
* the GSI and GANIL setups."

p7l59: very interesting observation; but what is your evidence? Added
* the following as explanation "(this can be evidenced by looking at the
* depth distribution of interaction points as given by PSA gating on an,
* e.g., x-ray line in $^{152}$Eu using non-tracked data)"

p8l10: "It is worth to mention" <- bad english
* -> "It is worth mentioning..."

p9l32: "These data showed also that" <- bad english
* -> "These data also showed that..."

p9l46: The compton arrays shield enviromental gamma rays with their
shields.
* Back scattered gamma-rays mean that they come from a specific angle
* (to back scatter), i.e. we believe that when refereeing to background
* from back scattering the word collimation is more apt than shielding
* although the later effect also is important to limit background from
* room background such as beam-dumps as concrete walls. 


fig6: maybe show in linear rather than log to really show the
backscatter peak
* Added linear zoomed spectrum for back scatter peak in fig6.

fig7: why is the nominal curve not more smooth?
* Our only explanation is that of a statistical fluke. The nominal
* curve is the same as "Tracked singles" in fig 4b. It is "smooth"
* within the error bars. We added comment that error bars are missing on
* the "nominal curve". 

p9r56: to few -> to a few
* Corrected

fig7: what do you mean with "normalized"?
* Changed caption to "Efficiency, normalised to 1 at 1408 keV,..."

p10l14: that is a bit condescending!?
* In our thinking this issue would be a typical start for a student
* working on AGATA. Or for the interested college not working in the
* field. For such an audience we think it is important to stress these
* basics facts. Using a phrase such as "We remind..." is quite common
* for this and not condescending.  

p10l30: maybe say 'intrincic (CMS)'?
* changed intrinsic to CMS where appropriate 

p10r20: \beta -> \delta \beta I think?
* No, but beta=20%. 

p10l21: "It is thanks to PSA and  -ray tracking a  as low as 1  is
imaginable while still keeping that a high  -ray effciency." <-- bad
English
* Changed to " It is thanks to PSA and \grt\ that a $\Delta \theta $
* as low as $1^\circ$ is imaginable while still keeping such large \gdr\
* efficiency."

fig 9: nice figure; but bad quality. Can you generate a better one?
* improved

p11r5: "was selected detecting" -> "was selected by detecting"
* changed

p11r21: "goes" <-colloquial
* 

p11r57: "How good this capability is, is quantified..." yikes, English
* Changed to "The goodness of the suppression is quantified..."

p12l5: Usually the P/T is measured as the sum of counts in the two
60Co peaks to the total counts. Why do you use just the area of 1173?
I think you have to use both peaks!?
* No, using only one peak is an accepted way. E.g see J. Eberth, J.
* Simpson / Progress in Particle and Nuclear Physics 60 (2008)  283–337.

p12l22: because the tracking is not perfect; that is unfortunatly not
always true
* True, we changed to a less strong statement, "...the target position
* should be significantly reduced in the spectra."

fig10: why are three points above 135deg so much off?
* the mismatch could be due to the reconstruction of the effettive
* silicon detectors pixel geometry position or to some other effect that
* influences the variation of the detection efficiency with the angle.
* However It Is good to see that the octupol character Is clearly
* identified

fig10: we usually say "angular distribution"
* It is a correlation as the outgoing particle is measured as well.


p12r57: "thanks to the tracking" -> "thanks to the PSA and tracking"
* We added PSA

p13l22: It was early on in the AGATA... <- clunky English
* Changed to "It was early on recognised in the AGATA project..."

p13r20: summarize, don't quote
* Summarised instead

p13r38: "not good enough" <- colloquial
* -> "not sufficiently high."

p14r53: "It is put forward" <- colloquial
* -> "It is stated that..."

fig11: very long legend, place the discussion on the text instead
* We disagree. The figure is complicated and having to go back in the
* text where it is referred to be reminded of what is what does not
* help with reading the paper in our opinion.

section 7: why is 'simplified' tracking used and not full tracking?
* Added clarification. "Using a simplified tracking algorithm adapted to
* experimental setup consisting of one symmetric AGATA crystal...."

p16l37: "offer" -> hint of
* Changed "offer" into "...problem might lead ..."

p16l52: are -> and
* Changed

p16l41: remove "an"
* Removed

p16l21: we want errors on the PSA 'e' as well
* This was a bit overseen as in AGATA we presently only do
* 1 interaction per segment so the error on e is very small
* Clarification added "(and energy partitioning in the case
* of multiple hits in an segment)"

p16l6: improve that sentence. Also, we mostly agree that we do NOT
track real data as well as simulated data. I don't think your
conclusion is correct.
* Changed "...and providing..." to "...provide...".
* We do not state that we track experimental data as
* well as simulated data, we state that the performance
* of AGATA in experiments is close to what was expected.
* This we believe to be the correct statement for a
* one line summary. 

p16l12: huge <- colloquial
* We respectfully disagree. Huge is a suitable adjective to describe
* the improvement. 

